QCD symmetries in excited hadrons

Recent developments for chiral and $U(1)_A$ restorations in excited hadrons are reviewed. We emphasize predictions of the chiral symmetry restoration scenario for axial charges and couplings to Goldstone bosons. Using very general chiral symmetry arguments it is shown that strict chiral restoration in a given excited nucleon forbids its decay into the $N \pi$ channel. We confront this prediction with the $N^*N\pi$ coupling constants extracted from the decay widths and observe a 100 % correlation of these data with the spectroscopic parity doublet patterns. These results suggest that the lowest approximate chiral parity doublet is the $N(1440) - N(1535)$ pair. In the meson sector we discuss predictions of the chiral symmetry restoration for still missing states and a signature of the higher symmetry observed in new $\bar p p$ data. We conclude with the exactly solvable chirally symmetric and confining model that can be considered as a generalization of the 1+1 dimensional 't Hooft model to 4 dimensions. Complete spectra of $\bar q q$ mesons demonstrate a fast chiral restoration with increasing $J$ and a slow one with increasing $n$.

==> Readme.txt <==
This zip-file containes the following files:
	
	template.tex  for 1 or 2 authors
	template_long.tex for more than 2 authors
	header.eps conference deatails
	wolf.eps example vector graphik
	ckm.eps example vector graphik
	IMG_1504.eps example pixel graphik

Do not change anything before begin{document}
Change the next lines only in so far that the author's name is replaced.
put in your text after the first section command.


